A Global Physical Model for Cepheids

We perform a global fit to ~5,000 radial velocity and ~177,000 magnitude measurements in 29 photometric bands covering 0.3 to 8.0 microns distributed among 287 Galactic, LMC, and SMC Cepheids with P > 10 days. We assume that the Cepheid light curves and radial velocities are fully characterized by distance, reddening, and time-dependent radius and temperature variations. We construct phase curves of radius and temperature for periods between 10 and 100 days, which yield light curve templates for all our photometric bands and can be easily generalized to any additional band. With only 4 to 6 parameters per Cepheid, depending on the existence of velocity data and the amount of freedom in the distance, the models have typical rms light and velocity curve residuals of 0.05 mag and 3.5 km/s. The model derives the mean Cepheid spectral energy distribution and its derivative with respect to temperature, which deviate from a black body in agreement with metal-line and molecular opacity effects. We determine a mean reddening law towards the Cepheids in our sample, which is not consistent with standard assumptions in either the optical or near-IR. Based on stellar atmosphere models we predict the biases in distance, reddening, and temperature determinations due to the metallicity and we quantify the metallicity signature expected for our fit residuals. The observed residuals as a function of wavelength show clear differences between the individual galaxies, which are compatible with these predictions. In particular, we find that metal-poor Cepheids appear hotter. Finally, we provide a framework for optimally selecting filters that yield the smallest overall errors in Cepheid parameter determination, or filter combinations for suppressing or enhancing the metallicity effects on distance determinations. We make our templates publicly available.

==> online_tables.dat <==
Title: A Global Physical Model for Cepheids 
Authors: Pejcha O., Kochanek C.S. 
Table: Template Coefficients
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  4 F4.2   [-]   logP   Log of period divided by 10 days (1)
   6-  7 I2     ---   j      Coefficient number (1)
   9- 21 E13.6  ---   ctauj  The c_{tau},j_ coefficient (1)
  23- 35 E13.6  ---   stauj  The s_{tau},j_ coefficient (1)
  37- 49 E13.6  ---   crhoj  The c_{rho},j_ coefficient (1)
  51- 63 E13.6  ---   srhoj  The s_{rho},j_ coefficient (1)
--------------------------------------------------------------------------------
Note (1): The table lists Fourier coefficients of the templates at N_P_ = 19 
          anchor points from log(P/10 d) = 0.00 to 1.00. Each anchor point
          contains four columns, c_{tau},j_, s_{tau},j_, c_{rho}j_, and 
          s_{rho},j_, where each line gives the j-th coefficient, 
          j=1 ... nf, where nf = 20 (see Eqs. 7 - 8). The template at any 
          period is obtained by linear interpolation of all coefficients 
          in logP bracketing the desired period.
--------------------------------------------------------------------------------
0.00  1 -6.559420e-01 -7.997220e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.00  2  4.320020e-02 -9.407000e-03  4.243020e-02  8.161380e-02                                                                                                                                                                                                        
0.00  3  1.662850e-02  6.583720e-02 -1.058970e-02 -3.904600e-02                                                                                                                                                                                                        
0.00  4  3.959080e-03 -2.888130e-02  8.220200e-03  1.187740e-02                                                                                                                                                                                                        
0.00  5 -5.889580e-03  8.052800e-03 -3.528070e-04 -9.586690e-04                                                                                                                                                                                                        
0.00  6  7.357510e-03  1.514370e-03  5.117350e-03 -1.429210e-03                                                                                                                                                                                                        
0.00  7 -6.150250e-03 -3.944910e-03 -1.725990e-06  2.704710e-03                                                                                                                                                                                                        
0.00  8  4.188750e-03  3.475810e-03  9.572070e-04 -4.948470e-03                                                                                                                                                                                                        
0.00  9  1.909580e-04  2.546000e-05  3.285640e-03 -3.397280e-05                                                                                                                                                                                                        
0.00 10  7.049760e-04  6.146120e-04  3.738390e-04 -3.458070e-03                                                                                                                                                                                                        
0.00 11 -4.633880e-04 -3.410310e-04  2.879780e-03 -3.311890e-04                                                                                                                                                                                                        
0.00 12 -2.861170e-04  1.788820e-04 -1.683160e-04  2.289030e-04                                                                                                                                                                                                        
0.00 13 -1.908600e-04 -2.887260e-04 -4.939560e-04  2.554910e-04                                                                                                                                                                                                        
0.00 14 -1.133620e-04 -3.147580e-05 -3.897950e-04 -5.630420e-04                                                                                                                                                                                                        
0.00 15 -2.542230e-04 -1.777490e-04  1.171490e-03  5.600730e-04                                                                                                                                                                                                        
0.00 16 -5.602260e-05  1.286640e-05 -1.205110e-03  6.409360e-04                                                                                                                                                                                                        
0.00 17 -1.862830e-04 -1.416550e-04 -4.833370e-04 -6.423050e-04                                                                                                                                                                                                        
0.00 18 -1.585750e-04 -1.504940e-05  9.656090e-04  2.005740e-04                                                                                                                                                                                                        
0.00 19 -7.689750e-05 -5.529350e-05 -6.622600e-05  3.430530e-04                                                                                                                                                                                                        
0.00 20 -2.308730e-04 -1.562520e-04  5.104110e-04 -5.531180e-04                                                                                                                                                                                                        
0.02  1 -6.543410e-01 -7.638290e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.02  2  2.383390e-02 -1.282590e-02  9.645360e-03  1.157070e-01                                                                                                                                                                                                        
0.02  3  4.902820e-02  6.322820e-02 -1.419930e-02 -3.942910e-02                                                                                                                                                                                                        
0.02  4 -1.466460e-02 -3.651810e-02  1.266680e-02  1.693390e-02                                                                                                                                                                                                        
0.02  5 -5.274080e-03  1.414250e-02 -4.649290e-03 -6.135230e-04                                                                                                                                                                                                        
0.02  6  1.084060e-02 -5.978180e-04  1.995840e-03 -7.605100e-04                                                                                                                                                                                                        
0.02  7 -8.508260e-03 -3.418440e-03 -3.989210e-03 -1.285330e-03                                                                                                                                                                                                        
0.02  8  5.594180e-03  3.532640e-03 -4.933830e-03 -4.334100e-03                                                                                                                                                                                                        
0.02  9  3.961250e-04  1.333010e-04  8.113760e-04  1.565800e-04                                                                                                                                                                                                        
0.02 10  1.855490e-03  1.083880e-03 -5.612770e-03 -2.361230e-03                                                                                                                                                                                                        
0.02 11 -5.264380e-04  2.024170e-04  2.440520e-03 -4.302930e-03                                                                                                                                                                                                        
0.02 12  2.811550e-04  3.450850e-04  2.451010e-03 -2.830370e-03                                                                                                                                                                                                        
0.02 13 -1.865780e-04 -2.634100e-05  1.670720e-04  1.934660e-03                                                                                                                                                                                                        
0.02 14  1.553740e-04 -7.503700e-05  2.433070e-03  2.144140e-04                                                                                                                                                                                                        
0.02 15 -4.985130e-04 -2.869010e-04 -1.047150e-04  1.685840e-03                                                                                                                                                                                                        
0.02 16 -6.841020e-05  2.100990e-04 -2.105230e-03 -5.894090e-04                                                                                                                                                                                                        
0.02 17 -7.145220e-05 -1.575260e-04  1.880450e-03 -2.141920e-03                                                                                                                                                                                                        
0.02 18 -1.782620e-04  3.352900e-05  1.267730e-03  7.909010e-04                                                                                                                                                                                                        
0.02 19  4.956450e-05 -1.336320e-05 -7.799270e-04 -5.957710e-04                                                                                                                                                                                                        
0.02 20 -2.236090e-04 -2.721450e-04 -1.141770e-03  3.344080e-04                                                                                                                                                                                                        
0.05  1 -6.326820e-01 -7.646300e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.05  2  2.843610e-02  5.227580e-02 -1.300840e-02  7.679410e-02                                                                                                                                                                                                        
0.05  3  8.489440e-02  2.041260e-02 -1.884750e-02 -3.985000e-02                                                                                                                                                                                                        
0.05  4 -5.713510e-02 -2.555680e-02 -9.508480e-04  1.119510e-02                                                                                                                                                                                                        
0.05  5  1.848860e-02  2.023590e-02  5.738220e-03  4.776630e-03                                                                                                                                                                                                        
0.05  6  8.811760e-04 -1.209520e-02  6.138580e-03 -1.367930e-03                                                                                                                                                                                                        
0.05  7 -5.208340e-03  1.606310e-03 -5.109120e-03  2.317230e-03                                                                                                                                                                                                        
0.05  8  6.843410e-03 -1.176690e-03 -6.603240e-03 -3.795780e-03                                                                                                                                                                                                        
0.05  9 -4.312560e-04  1.304630e-03  3.193330e-04  1.439180e-03                                                                                                                                                                                                        
0.05 10  2.327890e-03  2.454420e-03 -3.578510e-04  8.483350e-04                                                                                                                                                                                                        
0.05 11  1.314120e-03  3.915530e-04 -3.891000e-03 -2.351550e-03                                                                                                                                                                                                        
0.05 12  9.764520e-04  2.684030e-04  1.160800e-03  9.378960e-05                                                                                                                                                                                                        
0.05 13 -4.544110e-04  1.686040e-04 -7.312300e-04 -1.958620e-03                                                                                                                                                                                                        
0.05 14  5.070960e-04  2.333180e-04  1.468280e-03  2.642440e-04                                                                                                                                                                                                        
0.05 15 -3.334920e-04 -2.815260e-04 -1.223160e-03  4.301330e-04                                                                                                                                                                                                        
0.05 16 -1.678110e-04  4.140850e-04 -9.384150e-04 -7.010530e-04                                                                                                                                                                                                        
0.05 17 -2.460240e-04 -1.088260e-04  1.673120e-03 -1.772670e-03                                                                                                                                                                                                        
0.05 18 -2.529750e-04 -3.641820e-05 -1.722930e-03  6.391880e-04                                                                                                                                                                                                        
0.05 19 -7.544470e-05 -1.274390e-04  6.936050e-04  1.754860e-04                                                                                                                                                                                                        
0.05 20 -1.656550e-04 -1.655330e-04 -1.411660e-03 -5.001620e-04                                                                                                                                                                                                        
0.08  1 -6.554120e-01 -7.350900e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.08  2  3.877970e-02  8.709080e-02 -1.065470e-02  5.550760e-02                                                                                                                                                                                                        
0.08  3  1.000690e-01 -3.949840e-03 -1.424640e-02 -4.243430e-02                                                                                                                                                                                                        
0.08  4 -7.229660e-02 -1.373560e-02  4.827720e-03  1.311610e-02                                                                                                                                                                                                        
0.08  5  3.075720e-02  1.601030e-02 -6.731780e-03 -5.445830e-04                                                                                                                                                                                                        
0.08  6 -8.969200e-03 -1.487260e-02  1.867790e-03  4.368270e-03                                                                                                                                                                                                        
0.08  7 -1.195290e-03  5.303270e-03 -6.462670e-03 -6.069570e-04                                                                                                                                                                                                        
0.08  8  3.706160e-03 -2.641950e-03 -1.520930e-03 -4.372700e-03                                                                                                                                                                                                        
0.08  9 -1.384380e-03  6.555540e-04  2.915410e-03  2.905960e-03                                                                                                                                                                                                        
0.08 10  1.221140e-03 -4.385070e-05 -1.083630e-03  1.348700e-03                                                                                                                                                                                                        
0.08 11  1.404170e-03  4.654040e-04 -2.750190e-03 -4.957610e-04                                                                                                                                                                                                        
0.08 12 -2.902680e-04 -3.287740e-04  2.898990e-03  5.682450e-04                                                                                                                                                                                                        
0.08 13  3.610060e-04 -4.811190e-04  1.708640e-03 -5.285730e-03                                                                                                                                                                                                        
0.08 14  2.587220e-04 -4.439090e-04 -6.247420e-04  1.867230e-03                                                                                                                                                                                                        
0.08 15 -2.442220e-04  1.562470e-04 -8.223470e-04  1.919130e-03                                                                                                                                                                                                        
0.08 16  1.716300e-04  1.604060e-05  1.140740e-05 -1.779610e-03                                                                                                                                                                                                        
0.08 17 -9.404620e-05  4.488540e-05 -9.025780e-04  8.671630e-05                                                                                                                                                                                                        
0.08 18 -1.389600e-04  1.213690e-04 -6.891680e-04  4.884180e-04                                                                                                                                                                                                        
0.08 19 -9.694370e-06 -3.267770e-04  1.089600e-03  1.898600e-03                                                                                                                                                                                                        
0.08 20 -1.467260e-04  6.237310e-05 -7.616060e-04 -8.721740e-04                                                                                                                                                                                                        
0.10  1 -6.198470e-01 -6.499090e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.10  2  3.701070e-02  1.055910e-01 -2.459870e-02  7.051570e-03                                                                                                                                                                                                        
0.10  3  8.311050e-02 -1.832130e-02 -1.266070e-02 -1.946640e-02                                                                                                                                                                                                        
0.10  4 -7.074810e-02  2.024590e-04  5.393790e-03  1.241150e-02                                                                                                                                                                                                        
0.10  5  4.331170e-02  1.788950e-03 -1.208460e-02 -3.956500e-03                                                                                                                                                                                                        
0.10  6 -2.220540e-02 -6.945460e-03  8.895850e-04 -3.806640e-04                                                                                                                                                                                                        
0.10  7  6.726410e-03  6.324820e-03  5.114620e-03  3.118350e-03                                                                                                                                                                                                        
0.10  8 -1.311360e-03 -3.795380e-03 -1.539620e-03 -5.305560e-03                                                                                                                                                                                                        
0.10  9 -8.045150e-04  2.601340e-03  1.813130e-03 -5.355110e-04                                                                                                                                                                                                        
0.10 10  7.744460e-04 -2.661440e-03 -8.483390e-04  2.745260e-03                                                                                                                                                                                                        
0.10 11  1.199510e-05  1.540190e-03 -3.941870e-04  6.648670e-04                                                                                                                                                                                                        
0.10 12 -1.498790e-04 -1.371340e-03 -2.239570e-04  1.717560e-03                                                                                                                                                                                                        
0.10 13 -5.330670e-06 -5.437050e-04  1.789460e-03 -3.148400e-03                                                                                                                                                                                                        
0.10 14  7.679500e-04  1.227680e-04 -2.099830e-03 -2.060150e-03                                                                                                                                                                                                        
0.10 15 -3.444390e-04 -1.985710e-04 -5.092120e-04 -1.139160e-04                                                                                                                                                                                                        
0.10 16  2.966110e-04 -3.250570e-05  1.293200e-03  1.258330e-03                                                                                                                                                                                                        
0.10 17  1.593480e-04 -1.449150e-04 -8.524490e-04  6.869900e-04                                                                                                                                                                                                        
0.10 18 -6.465300e-05  7.330920e-05  1.138680e-03  8.607670e-04                                                                                                                                                                                                        
0.10 19  2.889260e-05 -4.270020e-04  5.667000e-05  2.446400e-04                                                                                                                                                                                                        
0.10 20 -2.606860e-04 -5.293450e-05  4.640960e-04  2.153750e-04                                                                                                                                                                                                        
0.12  1 -5.923490e-01 -5.949070e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.12  2  6.241500e-02  1.133380e-01 -6.565180e-02 -1.973900e-02                                                                                                                                                                                                        
0.12  3  7.382460e-02 -4.256460e-02 -2.075970e-02 -1.978320e-03                                                                                                                                                                                                        
0.12  4 -7.867330e-02  2.996810e-02  1.342220e-02  1.085150e-02                                                                                                                                                                                                        
0.12  5  5.938280e-02 -2.039790e-02 -9.387240e-03 -4.549780e-03                                                                                                                                                                                                        
0.12  6 -3.613550e-02  6.370880e-03  3.022220e-03  2.644170e-03                                                                                                                                                                                                        
0.12  7  1.889490e-02 -1.559660e-04  2.808770e-03  4.800850e-03                                                                                                                                                                                                        
0.12  8 -8.567850e-03 -3.861700e-03 -2.288370e-03 -3.959500e-03                                                                                                                                                                                                        
0.12  9  4.468120e-03  4.131360e-03  7.383240e-04  5.268530e-04                                                                                                                                                                                                        
0.12 10 -1.886370e-03 -4.217650e-03  3.065600e-04  1.347840e-03                                                                                                                                                                                                        
0.12 11  1.864280e-04  3.240580e-03 -1.239160e-03 -3.529470e-04                                                                                                                                                                                                        
0.12 12 -4.195260e-04 -2.025360e-03 -1.286030e-03  1.498570e-03                                                                                                                                                                                                        
0.12 13 -7.167950e-04  2.814350e-04  1.989260e-03 -1.553640e-03                                                                                                                                                                                                        
0.12 14  4.897940e-04  1.392790e-04  2.694220e-05 -1.204350e-03                                                                                                                                                                                                        
0.12 15 -5.712610e-04 -1.257820e-04 -2.739230e-05 -6.505650e-04                                                                                                                                                                                                        
0.12 16  2.575610e-04 -1.320400e-04  8.143820e-07  2.309970e-04                                                                                                                                                                                                        
0.12 17  1.247660e-04 -2.483060e-04 -3.611260e-04 -6.408760e-06                                                                                                                                                                                                        
0.12 18  1.400940e-04 -5.653210e-05  6.933010e-04  9.049300e-04                                                                                                                                                                                                        
0.12 19 -5.504990e-05 -3.015100e-04 -1.299520e-04  5.453270e-04                                                                                                                                                                                                        
0.12 20 -8.819700e-05  6.756580e-05  7.709060e-05 -4.858590e-04                                                                                                                                                                                                        
0.14  1 -6.304020e-01 -7.183550e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.14  2  9.950070e-02  1.507180e-01 -1.021610e-01 -2.684080e-02                                                                                                                                                                                                        
0.14  3  7.131300e-02 -6.958680e-02 -1.219180e-02  1.533770e-03                                                                                                                                                                                                        
0.14  4 -8.118850e-02  5.109670e-02  1.732070e-02  8.173790e-03                                                                                                                                                                                                        
0.14  5  6.512550e-02 -3.511910e-02 -1.234890e-02 -3.954090e-03                                                                                                                                                                                                        
0.14  6 -4.278550e-02  2.036970e-02  5.640300e-03 -3.016520e-04                                                                                                                                                                                                        
0.14  7  2.764930e-02 -6.928800e-03 -6.905590e-04  2.349440e-03                                                                                                                                                                                                        
0.14  8 -1.542500e-02 -5.948020e-04 -3.585350e-03 -3.955570e-04                                                                                                                                                                                                        
0.14  9  9.355690e-03  3.896820e-03 -8.678470e-04  2.303680e-03                                                                                                                                                                                                        
0.14 10 -4.818750e-03 -4.024480e-03  1.594530e-03 -7.336170e-04                                                                                                                                                                                                        
0.14 11  1.858920e-03  3.200160e-03 -2.111860e-04  1.380530e-04                                                                                                                                                                                                        
0.14 12  1.671770e-04 -3.090350e-03  5.235380e-04  1.498960e-03                                                                                                                                                                                                        
0.14 13 -1.657930e-03  5.401610e-04 -2.211350e-03 -8.822550e-04                                                                                                                                                                                                        
0.14 14  7.507990e-04 -5.889230e-04  1.338800e-03  2.045400e-04                                                                                                                                                                                                        
0.14 15 -9.970200e-04 -1.294610e-05  1.059680e-03  7.747960e-04                                                                                                                                                                                                        
0.14 16  2.605120e-04 -1.913020e-04 -6.928410e-04 -5.366400e-04                                                                                                                                                                                                        
0.14 17  2.690760e-04 -1.655630e-04 -5.932790e-04  2.954210e-04                                                                                                                                                                                                        
0.14 18  3.133880e-04 -1.206340e-04 -4.379180e-04 -4.770330e-04                                                                                                                                                                                                        
0.14 19 -1.774620e-04 -6.498160e-05 -1.810570e-05  1.752510e-06                                                                                                                                                                                                        
0.14 20  1.752050e-04  7.550650e-05 -4.736110e-04 -3.780920e-04                                                                                                                                                                                                        
0.16  1 -5.884050e-01 -6.729790e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.16  2  9.288700e-02  1.482050e-01 -9.656510e-02 -1.586220e-02                                                                                                                                                                                                        
0.16  3  6.644480e-02 -7.130400e-02 -8.449120e-03 -1.593150e-02                                                                                                                                                                                                        
0.16  4 -7.774490e-02  5.195420e-02  1.218180e-02  2.468900e-02                                                                                                                                                                                                        
0.16  5  6.268150e-02 -3.853930e-02 -1.281010e-02 -4.424080e-03                                                                                                                                                                                                        
0.16  6 -3.753770e-02  2.484150e-02 -7.008400e-04 -4.133030e-03                                                                                                                                                                                                        
0.16  7  2.426730e-02 -1.147730e-02 -1.969890e-03  2.653270e-03                                                                                                                                                                                                        
0.16  8 -1.324970e-02  3.045110e-03 -5.893900e-03 -1.998440e-03                                                                                                                                                                                                        
0.16  9  9.281570e-03  1.137840e-04 -5.499240e-03 -7.093510e-04                                                                                                                                                                                                        
0.16 10 -5.665860e-03 -1.526930e-03  3.204570e-03 -4.962700e-03                                                                                                                                                                                                        
0.16 11  1.115010e-03  2.091260e-03  8.084800e-04 -4.978010e-04                                                                                                                                                                                                        
0.16 12  1.098760e-04 -2.155260e-03  1.173940e-03  1.838490e-03                                                                                                                                                                                                        
0.16 13 -6.523850e-04  2.528440e-04 -1.220440e-03 -3.406870e-04                                                                                                                                                                                                        
0.16 14  3.848340e-04 -3.083410e-04  3.393950e-03  2.491400e-03                                                                                                                                                                                                        
0.16 15 -7.661560e-04 -5.210550e-06  1.531020e-03  3.941840e-03                                                                                                                                                                                                        
0.16 16  3.456480e-04  8.987460e-05 -1.961990e-03  6.724900e-04                                                                                                                                                                                                        
0.16 17  4.326350e-05  5.069700e-05 -1.729680e-03  3.455920e-04                                                                                                                                                                                                        
0.16 18  9.094870e-05 -3.230570e-05 -2.072880e-03 -1.132230e-03                                                                                                                                                                                                        
0.16 19 -2.552250e-04 -1.300850e-04  3.014540e-04 -1.662730e-03                                                                                                                                                                                                        
0.16 20  1.792100e-04 -1.733700e-05 -6.643740e-04  1.178130e-03                                                                                                                                                                                                        
0.18  1 -6.090080e-01 -6.279980e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.18  2  1.237590e-01  1.465800e-01 -1.526230e-01 -5.868710e-03                                                                                                                                                                                                        
0.18  3  4.283750e-02 -7.249090e-02  2.932070e-03 -4.936040e-03                                                                                                                                                                                                        
0.18  4 -6.887230e-02  5.467100e-02  1.928080e-02  6.809010e-03                                                                                                                                                                                                        
0.18  5  5.844990e-02 -4.150180e-02 -1.530510e-02  5.727890e-03                                                                                                                                                                                                        
0.18  6 -3.624290e-02  2.924520e-02  3.340060e-03 -8.863840e-04                                                                                                                                                                                                        
0.18  7  2.392260e-02 -1.946750e-02 -4.631490e-03  1.213890e-03                                                                                                                                                                                                        
0.18  8 -1.478860e-02  9.430480e-03 -4.623850e-04 -1.612150e-03                                                                                                                                                                                                        
0.18  9  1.053300e-02 -4.737240e-03 -2.348700e-03 -2.356980e-04                                                                                                                                                                                                        
0.18 10 -6.288250e-03  2.027320e-03  1.538480e-03 -1.042160e-03                                                                                                                                                                                                        
0.18 11  1.084680e-03  1.194820e-03  2.182810e-03  8.060560e-04                                                                                                                                                                                                        
0.18 12 -7.747680e-05 -1.499610e-03 -2.213830e-03  9.511730e-04                                                                                                                                                                                                        
0.18 13  2.364750e-04  6.827040e-04  6.251330e-04 -3.586820e-03                                                                                                                                                                                                        
0.18 14 -8.955930e-04 -3.602510e-04 -1.328940e-03  1.409130e-03                                                                                                                                                                                                        
0.18 15 -2.790340e-04  4.313400e-04  8.237600e-04 -8.813260e-04                                                                                                                                                                                                        
0.18 16  1.012090e-05  1.079770e-04 -9.291690e-04  5.024360e-04                                                                                                                                                                                                        
0.18 17 -3.095060e-04 -9.462670e-05  2.964690e-04  6.107280e-04                                                                                                                                                                                                        
0.18 18  1.844730e-04 -9.447160e-05 -4.527130e-04 -9.613940e-04                                                                                                                                                                                                        
0.18 19 -8.542010e-05  7.227180e-05 -3.501770e-04  5.533740e-06                                                                                                                                                                                                        
0.18 20  1.187770e-05 -2.724510e-04  2.051470e-03  3.046180e-04                                                                                                                                                                                                        
0.21  1 -5.544100e-01 -6.144960e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.21  2  1.164760e-01  1.634260e-01 -1.674790e-01 -1.477200e-02                                                                                                                                                                                                        
0.21  3  3.528130e-02 -8.814740e-02  1.354640e-02  1.369830e-02                                                                                                                                                                                                        
0.21  4 -5.530500e-02  6.491330e-02  8.202430e-03 -1.163240e-02                                                                                                                                                                                                        
0.21  5  4.500250e-02 -4.987710e-02 -1.171170e-02  8.564380e-03                                                                                                                                                                                                        
0.21  6 -2.986960e-02  3.627860e-02  7.255170e-03 -6.539350e-03                                                                                                                                                                                                        
0.21  7  2.009070e-02 -2.484310e-02 -3.311900e-03  3.506880e-03                                                                                                                                                                                                        
0.21  8 -1.160870e-02  1.533840e-02  1.496220e-03 -2.661510e-03                                                                                                                                                                                                        
0.21  9  8.380200e-03 -9.363350e-03 -2.074680e-03  4.466470e-04                                                                                                                                                                                                        
0.21 10 -4.861690e-03  6.331270e-03  4.625180e-04  2.231150e-04                                                                                                                                                                                                        
0.21 11  1.162880e-03 -2.921640e-03 -7.148770e-04 -1.056890e-03                                                                                                                                                                                                        
0.21 12 -3.211020e-04  8.272800e-04  5.960160e-04  1.397770e-03                                                                                                                                                                                                        
0.21 13 -8.765260e-04  3.183070e-04  4.872320e-04 -1.506020e-03                                                                                                                                                                                                        
0.21 14  9.870340e-05 -6.985480e-04 -1.025200e-03  8.455150e-04                                                                                                                                                                                                        
0.21 15  4.670750e-05  3.398340e-04  1.033870e-03 -6.368020e-04                                                                                                                                                                                                        
0.21 16  3.109950e-05  9.127630e-05  8.828230e-06  7.408080e-04                                                                                                                                                                                                        
0.21 17 -5.205830e-04  4.179060e-05 -3.788040e-05 -2.751630e-04                                                                                                                                                                                                        
0.21 18 -2.579380e-04  1.285300e-05  1.427690e-04 -8.344340e-04                                                                                                                                                                                                        
0.21 19  3.231720e-05 -1.867300e-04 -2.801790e-04  7.266200e-04                                                                                                                                                                                                        
0.21 20 -4.037890e-04  6.064400e-05  8.893100e-04 -1.923090e-04                                                                                                                                                                                                        
0.24  1 -6.287680e-01 -6.289500e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.24  2  1.114850e-01  1.522100e-01 -1.309970e-01 -2.591300e-02                                                                                                                                                                                                        
0.24  3  1.472910e-02 -8.780870e-02  2.026490e-02  1.356270e-02                                                                                                                                                                                                        
0.24  4 -2.974070e-02  7.024760e-02  4.517410e-03 -9.384070e-03                                                                                                                                                                                                        
0.24  5  2.457850e-02 -5.603990e-02 -1.180430e-02  7.646770e-03                                                                                                                                                                                                        
0.24  6 -1.341870e-02  3.673270e-02  4.945130e-03  7.377130e-04                                                                                                                                                                                                        
0.24  7  8.410130e-03 -2.580520e-02 -3.230740e-03 -4.858950e-03                                                                                                                                                                                                        
0.24  8 -6.026240e-03  1.625800e-02  1.423890e-03  2.756070e-03                                                                                                                                                                                                        
0.24  9  4.886250e-03 -1.083270e-02 -6.425150e-04  1.336830e-03                                                                                                                                                                                                        
0.24 10 -3.631520e-03  6.346670e-03  8.749910e-04 -2.412670e-04                                                                                                                                                                                                        
0.24 11  2.261350e-03 -4.030250e-03 -3.188280e-03  5.072030e-04                                                                                                                                                                                                        
0.24 12 -1.008420e-03  1.703570e-03  1.726400e-03 -1.301110e-04                                                                                                                                                                                                        
0.24 13  1.140140e-04 -1.364260e-04  5.565260e-04  1.470430e-03                                                                                                                                                                                                        
0.24 14 -3.856940e-04  9.781940e-05 -1.776880e-03 -6.268480e-04                                                                                                                                                                                                        
0.24 15  7.179750e-04 -1.224700e-04 -4.124870e-04 -7.417450e-04                                                                                                                                                                                                        
0.24 16 -6.706200e-04  5.041600e-04 -3.655140e-04 -2.967060e-04                                                                                                                                                                                                        
0.24 17  4.443860e-05  7.401230e-05  1.246030e-03 -8.377550e-04                                                                                                                                                                                                        
0.24 18 -4.287020e-04  1.934790e-06 -6.466840e-04  1.189710e-03                                                                                                                                                                                                        
0.24 19 -1.532130e-04 -1.150420e-04 -7.948400e-06 -3.106430e-04                                                                                                                                                                                                        
0.24 20 -3.011090e-04  1.278030e-05  2.014870e-04 -1.440540e-04                                                                                                                                                                                                        
0.30  1 -6.236840e-01 -6.139050e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.30  2  1.345720e-01  1.844410e-01 -1.406960e-01 -2.341600e-02                                                                                                                                                                                                        
0.30  3 -1.760550e-02 -1.214410e-01  1.771650e-02  1.408410e-02                                                                                                                                                                                                        
0.30  4  9.212870e-03  9.111380e-02  1.516130e-03 -1.393820e-02                                                                                                                                                                                                        
0.30  5 -3.742870e-03 -6.202200e-02 -1.214580e-02  4.915810e-03                                                                                                                                                                                                        
0.30  6  8.230010e-03  3.916580e-02  2.269690e-03 -2.856350e-03                                                                                                                                                                                                        
0.30  7 -4.846120e-03 -2.307640e-02  3.643850e-04 -8.396280e-05                                                                                                                                                                                                        
0.30  8  2.690330e-03  1.529160e-02  1.979520e-03  2.552900e-03                                                                                                                                                                                                        
0.30  9 -6.499150e-04 -1.029370e-02 -2.480580e-03  3.608420e-04                                                                                                                                                                                                        
0.30 10  1.211490e-03  6.429390e-03 -4.515300e-04  2.400250e-03                                                                                                                                                                                                        
0.30 11  5.959200e-05 -3.256140e-03 -1.226530e-03 -5.246780e-03                                                                                                                                                                                                        
0.30 12 -4.244600e-04  2.123770e-03 -2.945340e-04  3.628450e-03                                                                                                                                                                                                        
0.30 13 -1.180940e-03 -7.031170e-04  5.291720e-04 -2.634860e-03                                                                                                                                                                                                        
0.30 14 -7.588670e-05 -1.866940e-04 -1.840860e-04  1.128970e-03                                                                                                                                                                                                        
0.30 15  8.909110e-04 -6.738700e-04  7.581650e-04 -1.399760e-03                                                                                                                                                                                                        
0.30 16 -9.112520e-04  8.578990e-05 -1.636790e-03 -3.975090e-04                                                                                                                                                                                                        
0.30 17  3.722620e-04 -9.496980e-05 -2.708080e-04  6.715200e-05                                                                                                                                                                                                        
0.30 18 -3.955730e-04  1.312260e-04 -1.047310e-03  5.111730e-04                                                                                                                                                                                                        
0.30 19  1.338450e-04  9.396480e-05 -3.228920e-04 -1.131450e-03                                                                                                                                                                                                        
0.30 20 -1.085130e-04 -2.901520e-04  1.677180e-03  1.395620e-03                                                                                                                                                                                                        
0.35  1 -5.441730e-01 -6.046040e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.35  2  1.348950e-01  2.076530e-01 -1.999020e-01 -2.004060e-02                                                                                                                                                                                                        
0.35  3 -2.292500e-02 -1.419470e-01  4.811690e-02  2.300710e-02                                                                                                                                                                                                        
0.35  4  1.188830e-02  9.923470e-02 -1.234530e-02 -1.809980e-02                                                                                                                                                                                                        
0.35  5 -8.664780e-03 -6.615390e-02 -1.201460e-03  1.817040e-02                                                                                                                                                                                                        
0.35  6  8.644560e-03  3.923110e-02  2.846850e-04 -1.052440e-02                                                                                                                                                                                                        
0.35  7 -6.681390e-03 -2.475500e-02  4.463650e-04  7.812470e-03                                                                                                                                                                                                        
0.35  8  4.892970e-03  1.756870e-02 -1.035500e-03 -1.506600e-03                                                                                                                                                                                                        
0.35  9 -4.431940e-03 -1.216170e-02 -1.863100e-04 -1.668650e-03                                                                                                                                                                                                        
0.35 10  2.968160e-03  5.853990e-03 -4.643850e-05  3.830970e-04                                                                                                                                                                                                        
0.35 11 -1.210370e-03 -3.635360e-03 -3.542650e-04  1.286260e-03                                                                                                                                                                                                        
0.35 12  6.730060e-04  1.345790e-03 -6.274630e-04 -1.191020e-04                                                                                                                                                                                                        
0.35 13 -1.046310e-03 -6.534830e-04 -6.538860e-04 -1.088960e-05                                                                                                                                                                                                        
0.35 14  3.892860e-04  7.939290e-04 -2.421670e-04 -3.073180e-04                                                                                                                                                                                                        
0.35 15  4.976320e-04 -5.991000e-04  9.905100e-04  5.151340e-04                                                                                                                                                                                                        
0.35 16 -1.149270e-03  3.577360e-04 -2.303530e-03  4.023150e-04                                                                                                                                                                                                        
0.35 17  4.024630e-04 -5.597150e-04  2.851160e-04 -5.464800e-04                                                                                                                                                                                                        
0.35 18 -3.256080e-04  2.383260e-04 -1.150070e-04  7.312280e-04                                                                                                                                                                                                        
0.35 19  2.719150e-05 -1.619940e-04 -4.053430e-04  5.271760e-04                                                                                                                                                                                                        
0.35 20  1.780290e-05 -1.503240e-04  5.710290e-05 -2.823510e-04                                                                                                                                                                                                        
0.40  1 -4.972640e-01 -5.671860e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.40  2  1.269710e-01  2.035240e-01 -1.952470e-01  9.568930e-03                                                                                                                                                                                                        
0.40  3 -4.889920e-02 -1.466120e-01  6.504820e-02  1.342310e-02                                                                                                                                                                                                        
0.40  4  3.611010e-02  9.840070e-02 -1.811810e-02 -3.574570e-03                                                                                                                                                                                                        
0.40  5 -2.529500e-02 -5.872050e-02  1.595280e-02  7.348800e-03                                                                                                                                                                                                        
0.40  6  1.778060e-02  3.278390e-02 -1.534160e-02 -3.268940e-04                                                                                                                                                                                                        
0.40  7 -1.401200e-02 -1.837500e-02  1.142640e-02 -4.801870e-03                                                                                                                                                                                                        
0.40  8  4.663130e-03  1.208970e-02 -7.850640e-03  1.526550e-03                                                                                                                                                                                                        
0.40  9 -5.129070e-03 -8.694180e-03  2.332140e-03  3.403390e-03                                                                                                                                                                                                        
0.40 10  3.104270e-03  3.579440e-03 -1.884400e-03  2.662050e-03                                                                                                                                                                                                        
0.40 11 -1.324380e-03 -1.907780e-03  4.278540e-03 -3.802070e-03                                                                                                                                                                                                        
0.40 12  5.510620e-04  6.784880e-04 -5.567880e-04  1.592140e-03                                                                                                                                                                                                        
0.40 13 -1.511290e-03 -9.297840e-04  2.311470e-03  1.778570e-03                                                                                                                                                                                                        
0.40 14 -4.524090e-04  1.319420e-03 -2.718770e-03 -1.772850e-03                                                                                                                                                                                                        
0.40 15  3.860640e-04 -2.455300e-04  1.039530e-03 -1.627280e-03                                                                                                                                                                                                        
0.40 16 -4.186600e-04 -2.131420e-05 -4.136310e-05  1.802120e-03                                                                                                                                                                                                        
0.40 17  1.573230e-04 -2.404960e-04  1.657020e-03  2.246110e-04                                                                                                                                                                                                        
0.40 18  1.436210e-04  4.155330e-04 -7.751090e-04 -8.592270e-04                                                                                                                                                                                                        
0.40 19 -9.701000e-05 -3.537550e-04 -4.767010e-05 -9.312180e-04                                                                                                                                                                                                        
0.40 20  5.213620e-05 -4.077330e-05  5.188060e-04  8.954370e-05                                                                                                                                                                                                        
0.45  1 -5.896770e-01 -5.188450e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.45  2  1.600840e-01  1.893270e-01 -1.678090e-01 -3.739350e-02                                                                                                                                                                                                        
0.45  3 -7.498080e-02 -1.014130e-01  3.677360e-02  1.039870e-02                                                                                                                                                                                                        
0.45  4  5.205500e-02  5.684790e-02 -1.936390e-02 -1.267730e-02                                                                                                                                                                                                        
0.45  5 -3.264070e-02 -3.142720e-02  1.087380e-02  1.208700e-02                                                                                                                                                                                                        
0.45  6  1.937070e-02  1.471420e-02 -3.054790e-03  9.706930e-04                                                                                                                                                                                                        
0.45  7 -1.251350e-02 -6.189460e-03  9.952980e-04  8.480910e-04                                                                                                                                                                                                        
0.45  8  3.974560e-03  2.722400e-03  1.329960e-03  1.730070e-03                                                                                                                                                                                                        
0.45  9 -3.415070e-03 -4.344590e-03  3.359450e-03  3.420500e-03                                                                                                                                                                                                        
0.45 10  2.913770e-03 -5.696810e-04 -3.572850e-03 -1.302100e-03                                                                                                                                                                                                        
0.45 11 -2.659950e-04  6.182430e-05  6.398940e-04  8.239650e-04                                                                                                                                                                                                        
0.45 12 -6.434270e-04  4.985560e-04 -2.982390e-04  4.176390e-05                                                                                                                                                                                                        
0.45 13 -9.484420e-04 -3.070440e-04  2.384580e-03  1.135140e-03                                                                                                                                                                                                        
0.45 14 -1.050600e-03  7.458670e-04 -1.757250e-03  4.054870e-04                                                                                                                                                                                                        
0.45 15  4.882480e-04  1.128800e-04  2.098180e-04 -1.090980e-03                                                                                                                                                                                                        
0.45 16 -2.807020e-04 -2.865780e-04 -8.435090e-04  1.771510e-03                                                                                                                                                                                                        
0.45 17 -3.974690e-05  1.142380e-04  2.352660e-05 -6.402060e-04                                                                                                                                                                                                        
0.45 18  6.235960e-05  4.007140e-04 -2.263880e-03  8.518470e-04                                                                                                                                                                                                        
0.45 19  6.896760e-05 -3.256840e-04  1.167710e-03  1.995910e-04                                                                                                                                                                                                        
0.45 20 -1.394800e-04  1.930490e-04 -1.165760e-03  1.293560e-03                                                                                                                                                                                                        
0.50  1 -5.067300e-01 -5.231000e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.50  2  1.607510e-01  2.056840e-01 -2.298280e-01  8.735040e-03                                                                                                                                                                                                        
0.50  3 -8.617850e-02 -1.307160e-01  6.779750e-02  4.898140e-03                                                                                                                                                                                                        
0.50  4  6.001010e-02  6.416990e-02 -2.945570e-02 -8.146290e-03                                                                                                                                                                                                        
0.50  5 -4.127650e-02 -3.251910e-02  1.705660e-02  8.324350e-03                                                                                                                                                                                                        
0.50  6  2.389080e-02  1.580140e-02 -3.758770e-03 -1.590470e-03                                                                                                                                                                                                        
0.50  7 -1.317130e-02 -6.520610e-03  3.116980e-03  6.829420e-03                                                                                                                                                                                                        
0.50  8  5.268430e-03  1.608120e-03 -2.576480e-03 -3.450940e-03                                                                                                                                                                                                        
0.50  9 -3.340490e-03 -3.146130e-03  4.337530e-03  2.877360e-03                                                                                                                                                                                                        
0.50 10  3.097030e-03  8.480940e-04 -1.419440e-03  1.384270e-03                                                                                                                                                                                                        
0.50 11  3.537280e-04 -1.076420e-03 -4.335020e-04 -8.920680e-04                                                                                                                                                                                                        
0.50 12  7.767450e-04  1.515700e-03  1.130030e-03 -6.089720e-04                                                                                                                                                                                                        
0.50 13 -1.585380e-03 -6.121820e-04  3.439630e-04  7.807580e-04                                                                                                                                                                                                        
0.50 14  1.559310e-04  9.105350e-04  8.777900e-04 -1.408140e-04                                                                                                                                                                                                        
0.50 15 -5.067510e-04 -5.880080e-05  1.498770e-03 -8.960120e-05                                                                                                                                                                                                        
0.50 16  3.092790e-04 -2.848630e-04 -1.011510e-03  1.327400e-04                                                                                                                                                                                                        
0.50 17 -6.027860e-04 -1.968090e-04 -7.949280e-04  9.408360e-04                                                                                                                                                                                                        
0.50 18 -1.727290e-04 -3.590290e-04 -1.520530e-04  1.399580e-03                                                                                                                                                                                                        
0.50 19 -3.250300e-04  1.336080e-06  2.566580e-04 -5.581250e-04                                                                                                                                                                                                        
0.50 20 -1.413130e-04  2.213120e-05  1.578110e-03  4.830380e-04                                                                                                                                                                                                        
0.60  1 -5.558320e-01 -5.585470e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.60  2  2.020760e-01  2.332530e-01 -2.137450e-01 -2.524920e-02                                                                                                                                                                                                        
0.60  3 -1.214000e-01 -9.727450e-02  7.552150e-02  2.072080e-02                                                                                                                                                                                                        
0.60  4  6.364520e-02  3.265430e-02 -3.118990e-02 -4.526450e-03                                                                                                                                                                                                        
0.60  5 -3.584450e-02 -1.465290e-02  1.268310e-02  2.782070e-03                                                                                                                                                                                                        
0.60  6  1.709770e-02  2.685020e-03 -6.456680e-03 -1.385180e-03                                                                                                                                                                                                        
0.60  7 -1.019610e-02  1.272290e-03  2.262200e-03 -1.237460e-03                                                                                                                                                                                                        
0.60  8  3.301960e-03 -1.910760e-03 -3.020510e-03 -1.104990e-03                                                                                                                                                                                                        
0.60  9 -2.047720e-03 -1.571600e-03  1.025900e-03 -1.828570e-03                                                                                                                                                                                                        
0.60 10  2.533770e-03  1.650130e-03 -1.131650e-04  4.766470e-04                                                                                                                                                                                                        
0.60 11  1.733900e-04 -1.710030e-03  2.172530e-03 -1.228660e-03                                                                                                                                                                                                        
0.60 12  9.222220e-04  1.722890e-03 -5.299410e-04  1.240870e-03                                                                                                                                                                                                        
0.60 13 -1.024840e-03 -5.930220e-04  4.598510e-04  1.428130e-03                                                                                                                                                                                                        
0.60 14  4.048220e-04  6.718540e-04 -3.540030e-04 -2.925360e-04                                                                                                                                                                                                        
0.60 15 -2.942410e-04  1.757590e-04 -1.195650e-04 -5.304930e-04                                                                                                                                                                                                        
0.60 16  1.960970e-04  1.727500e-04  6.547470e-05 -1.209000e-04                                                                                                                                                                                                        
0.60 17 -2.303800e-04 -3.310570e-04 -2.111820e-04  2.503300e-04                                                                                                                                                                                                        
0.60 18 -1.334480e-04 -4.182910e-04  7.920990e-04  8.063790e-04                                                                                                                                                                                                        
0.60 19 -3.392410e-05  5.282990e-05 -1.720950e-05 -8.193990e-06                                                                                                                                                                                                        
0.60 20 -3.117140e-04 -1.554130e-04  1.245210e-03  1.017550e-03                                                                                                                                                                                                        
0.80  1 -4.639700e-01 -5.332960e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
0.80  2  2.192120e-01  1.650740e-01 -2.264260e-01 -1.349380e-02                                                                                                                                                                                                        
0.80  3 -1.025530e-01 -3.921450e-02  8.215050e-02 -1.029330e-02                                                                                                                                                                                                        
0.80  4  4.600470e-02  1.276870e-02 -3.222990e-02  2.459980e-03                                                                                                                                                                                                        
0.80  5 -2.440040e-02 -2.198270e-04  1.514920e-02 -1.421920e-03                                                                                                                                                                                                        
0.80  6  7.329620e-03 -1.815560e-03 -8.659010e-03  4.315400e-03                                                                                                                                                                                                        
0.80  7 -5.098510e-03  1.568710e-03  2.625530e-03 -6.555890e-04                                                                                                                                                                                                        
0.80  8  1.298980e-03 -8.554710e-04 -4.734010e-03 -1.210510e-03                                                                                                                                                                                                        
0.80  9 -1.781070e-03 -8.760720e-04  3.251960e-03 -4.833240e-04                                                                                                                                                                                                        
0.80 10  2.245350e-03  1.913770e-03 -2.735570e-03 -6.602890e-04                                                                                                                                                                                                        
0.80 11 -2.187090e-04 -1.743870e-03  9.412920e-04 -7.297220e-04                                                                                                                                                                                                        
0.80 12  9.378530e-04  8.589830e-04 -2.000680e-05  5.806370e-04                                                                                                                                                                                                        
0.80 13 -5.032010e-04 -3.176350e-04  4.744530e-04  9.585910e-04                                                                                                                                                                                                        
0.80 14  2.248140e-04 -8.041800e-05 -2.678970e-04 -2.646470e-04                                                                                                                                                                                                        
0.80 15 -3.373690e-04  1.460230e-04  7.127890e-04 -3.376300e-04                                                                                                                                                                                                        
0.80 16 -1.006440e-04  8.673130e-06 -2.661230e-06  4.043790e-04                                                                                                                                                                                                        
0.80 17 -6.165440e-05 -1.159600e-04 -5.864140e-04  5.127860e-05                                                                                                                                                                                                        
0.80 18 -2.771820e-05 -9.823110e-05  6.120570e-04  4.276550e-04                                                                                                                                                                                                        
0.80 19 -2.333500e-05 -1.346170e-04  7.380190e-04 -6.552110e-04                                                                                                                                                                                                        
0.80 20 -8.023760e-05 -7.022760e-05  5.090620e-05  8.485700e-05                                                                                                                                                                                                        
1.00  1 -7.281380e-01 -3.695570e-01  1.000000e+00  0.000000e+00                                                                                                                                                                                                        
1.00  2  1.557480e-01  4.807350e-02 -1.971910e-01 -9.395140e-03                                                                                                                                                                                                        
1.00  3 -8.243370e-02 -2.190800e-02  7.326950e-02 -2.130240e-02                                                                                                                                                                                                        
1.00  4  3.075280e-02 -1.927920e-03 -1.204900e-02  4.129680e-03                                                                                                                                                                                                        
1.00  5 -1.711490e-02  7.532590e-03  3.348600e-03 -6.809700e-03                                                                                                                                                                                                        
1.00  6  1.107220e-03 -5.269460e-03  2.634840e-03  6.506810e-03                                                                                                                                                                                                        
1.00  7 -1.558990e-03  3.407670e-03  2.876510e-03 -6.095090e-03                                                                                                                                                                                                        
1.00  8  1.182390e-03 -1.196890e-04 -2.828640e-03 -1.032180e-03                                                                                                                                                                                                        
1.00  9 -2.014960e-03  1.152180e-03  4.372080e-03 -1.479720e-03                                                                                                                                                                                                        
1.00 10  2.275790e-04  6.833230e-04 -1.496120e-03  1.678210e-03                                                                                                                                                                                                        
1.00 11  2.825900e-04 -1.204800e-03  1.419830e-03 -2.165220e-03                                                                                                                                                                                                        
1.00 12  1.079650e-04  7.788570e-04  3.539190e-04  1.682940e-03                                                                                                                                                                                                        
1.00 13 -7.393210e-04 -2.229250e-04 -1.282240e-03  3.276430e-04                                                                                                                                                                                                        
1.00 14 -9.928150e-05 -2.380980e-04 -7.832270e-04  4.802530e-04                                                                                                                                                                                                        
1.00 15 -2.651290e-04 -4.400930e-05  2.533650e-04  1.766880e-05                                                                                                                                                                                                        
1.00 16 -3.147640e-04  2.097280e-04 -9.724310e-04  8.434550e-04                                                                                                                                                                                                        
1.00 17 -2.676580e-04 -1.122190e-04 -1.374760e-03 -5.563890e-05                                                                                                                                                                                                        
1.00 18 -5.788520e-05 -1.024090e-04  6.815660e-05 -8.805160e-05                                                                                                                                                                                                        
1.00 19 -1.071820e-04 -5.716080e-05 -1.306980e-06 -1.436340e-04                                                                                                                                                                                                        
1.00 20 -3.239820e-05 -6.349250e-05 -3.841280e-06 -3.938240e-04                                                                                                                                                                                                        


Title: A Global Physical Model for Cepheids 
Authors: Pejcha O., Kochanek C.S. 
Table: Galactic Cepheids
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---     Name    Cepheid name
  12- 18 F7.4   d       Per     Period
  20- 25 F6.3   mag     DM      Distance modulus
  27- 31 F5.3   mag   e_DM      Uncertainty in DM
  33- 38 F6.3   mag     E(B-V)  The E(B-V) reddening
  40- 44 F5.3   mag   e_E(B-V)  Uncertainty in E(B-V)
  46- 50 F5.1   km/s    <RVel>  ? Mean radial velocity
  52- 55 F4.1   km/s  e_<RVel>  ? Uncertainty in <RVel>
  57- 61 F5.3   [-]     <Rad>   Mean log radius (1)
  63- 67 F5.3   [-]   e_<Rad>   Uncertainty in <Rad>
  69- 74 F6.3   [-]     <Temp>  Mean log temperature (1)
  76- 80 F5.3   [-]   e_<Temp>  Uncertainty in <Temp>
  82- 87 F6.4   ---     A2      Dimensionless amplitude times 10+2 
  89- 94 F6.4   ---   e_A2      Uncertainty in A2
--------------------------------------------------------------------------------
Note (1): With respect to the "mean" Cepheid with radius/temperature.
--------------------------------------------------------------------------------
BZ Cyg     10.1420 11.376 0.040  0.916 0.008 -11.4  0.1 0.782 0.008  0.032 0.002 2.2943 0.0038 
SY Aur     10.1446 11.708 0.040  0.446 0.006   0.0  0.1 0.723 0.008  0.049 0.002 2.6711 0.0047 
{zeta} Gem 10.1505  7.892 0.025 -0.031 0.006   6.1  0.0 0.819 0.005 -0.003 0.002 2.2276 0.0036 
FQ Car     10.2742 13.236 0.079  0.597 0.032  -3.7  0.5 0.749 0.014 -0.016 0.006 3.3464 0.0044 
AN Aur     10.2893 12.981 0.055  0.568 0.008   1.9  0.2 0.814 0.011  0.036 0.002 2.8273 0.0032 
Y Sct      10.3415 11.021 0.039  0.735 0.005  14.2  0.2 0.790 0.008  0.000 0.002 3.3299 0.0034 
MZ Cen     10.3538 13.842 0.035  0.665 0.007 -24.4  0.2 0.952 0.007 -0.011 0.002 2.8914 0.0047 
FO Car     10.3560 13.582 0.061  0.380 0.005 -12.1  0.4 0.846 0.012  0.004 0.002 2.4539 0.0026 
FR Car     10.7170 12.799 0.016  0.285 0.005  -6.9  0.1 0.845 0.003 -0.001 0.002 3.2252 0.0031 
TW Nor     10.7861 11.700 0.032  1.090 0.006 -56.1  0.2 0.797 0.006 -0.016 0.002 3.6645 0.0034 
Z Lac      10.8857 11.291 0.100  0.374 0.003            0.803 0.020  0.017 0.002 3.7122 0.0028 
VX Per     10.8866 12.003 0.019  0.484 0.005 -36.3  0.1 0.819 0.004  0.026 0.002 2.8020 0.0023 
XX Cen     10.9536 10.669 0.011  0.238 0.003 -18.1  0.0 0.720 0.002  0.013 0.002 3.6481 0.0027 
TY Sct     11.0540 11.690 0.033  0.927 0.006  25.0  0.2 0.791 0.006  0.007 0.002 3.6861 0.0032 
SV Per     11.1292 12.520 0.023  0.533 0.006  -5.8  0.1 0.913 0.005  0.067 0.002 3.0448 0.0029 
DR Vel     11.2013 11.314 0.017  0.609 0.005  20.5  0.1 0.815 0.003 -0.012 0.002 3.2269 0.0032 
V438 Cyg   11.2108 11.297 0.039  1.111 0.013  -9.1  0.2 0.828 0.008 -0.000 0.003 3.8962 0.0048 
AD Cam     11.2622 13.878 0.042  0.983 0.012 -60.8  0.2 0.826 0.008  0.042 0.003 3.8923 0.0047 
HZ Per     11.2796 13.844 0.033  1.312 0.012 -28.5  0.2 0.896 0.006  0.003 0.003 3.4095 0.0044 
V340 Nor   11.2894 11.689 0.061  0.458 0.016 -40.7  0.1 0.877 0.012  0.043 0.006 1.3556 0.0037 
AA Gem     11.3030 13.265 0.017  0.316 0.005  17.0  0.1 0.905 0.003  0.016 0.002 2.7887 0.0028 
RX Aur     11.6235 11.090 0.016  0.299 0.005 -21.2  0.1 0.826 0.003  0.032 0.002 2.8715 0.0023 
UU Mus     11.6362 12.551 0.013  0.409 0.003 -15.7  0.1 0.821 0.002  0.011 0.002 4.1536 0.0035 
EZ Cyg     11.6613 13.003 0.101  0.570 0.012   2.6  2.1 0.824 0.020 -0.013 0.003 3.8819 0.0045 
RY Cas     12.1384 11.880 0.020  0.606 0.007 -84.2  0.1 0.775 0.004  0.014 0.002 3.9806 0.0043 
KK Cen     12.1820 13.775 0.062  0.597 0.005  -2.3  0.3 0.827 0.012  0.020 0.002 4.2655 0.0041 
VX Cru     12.2131 12.632 0.042  0.860 0.006 -25.8  0.2 0.707 0.008  0.007 0.002 4.0726 0.0038 
AS Vul     12.2255 12.899 0.101  0.968 0.011            0.838 0.020 -0.017 0.003 3.9987 0.0042 
SS CMa     12.3563 12.553 0.100  0.524 0.004            0.841 0.020  0.020 0.002 3.8946 0.0028 
XY Car     12.4358 11.999 0.013  0.340 0.005  -5.7  0.0 0.811 0.002 -0.008 0.002 4.0850 0.0033 
U Nor      12.6443 10.226 0.015  0.836 0.005 -21.7  0.1 0.745 0.003  0.011 0.002 4.4978 0.0041 
GQ Vul     12.6455 12.918 0.102  1.670 0.025            0.848 0.020  0.051 0.005 4.0893 0.0064 
SU Cru     12.8490  9.614 0.018  1.066 0.006 -28.5  0.0 0.657 0.003  0.016 0.002 3.6537 0.0027 
OO Cen     12.8827 13.180 0.041  0.869 0.006 -33.0  0.2 0.892 0.008 -0.022 0.002 4.1778 0.0058 
GX Sge     12.9001 12.735 0.101  1.118 0.012            0.854 0.020 -0.015 0.003 4.9561 0.0048 
Z Sct      12.9022 12.073 0.039  0.457 0.004  27.9  0.2 0.864 0.008 -0.016 0.002 4.9233 0.0038 
V1364 Cyg  12.9727 13.678 0.101  1.112 0.016            0.856 0.020 -0.005 0.004 3.8260 0.0043 
IO Car     13.1061 13.085 0.069  0.616 0.009  29.1  0.1 0.705 0.014  0.050 0.003 1.6402 0.0045 
EX Vel     13.2338 13.517 0.057  0.740 0.006  32.5  0.5 0.898 0.011  0.002 0.002 3.7759 0.0043 
V916 Aql   13.4417 12.320 0.022  0.692 0.008  17.9  0.1 0.899 0.004 -0.045 0.002 4.4975 0.0039 
HW Pup     13.4564 14.340 0.037  0.682 0.006 115.4  0.2 0.811 0.007  0.045 0.002 4.5434 0.0042 
FI Car     13.4566 13.736 0.037  0.746 0.006  13.0  0.2 0.923 0.007  0.008 0.002 3.6456 0.0033 
VY Sgr     13.5586 11.675 0.046  1.134 0.008  14.7  0.3 0.840 0.009 -0.011 0.002 5.0622 0.0039 
AD Pup     13.5964 13.269 0.100  0.298 0.004            0.870 0.020  0.011 0.002 4.8289 0.0036 
DG Vul     13.6083 11.543 0.049  1.027 0.010   1.9  0.3 0.794 0.010 -0.024 0.003 4.6594 0.0040 
SZ Cas     13.6370 11.559 0.087  0.806 0.006 -46.5  0.4 0.810 0.017  0.036 0.002 2.0063 0.0016 
BN Pup     13.6723 12.945 0.011  0.394 0.003  62.3  0.1 0.891 0.002 -0.000 0.002 5.1221 0.0040 
TT Aql     13.7551  9.874 0.010  0.398 0.003   3.0  0.0 0.876 0.002 -0.018 0.002 4.7939 0.0038 
CY Aur     13.8465 14.262 0.028  0.834 0.010 -13.3  0.2 1.003 0.005  0.020 0.002 3.8275 0.0044 
SV Vel     14.0976 11.261 0.018  0.362 0.004   4.2  0.1 0.775 0.003  0.008 0.002 4.7354 0.0038 
LS Pup     14.1479 13.745 0.015  0.445 0.004  77.4  0.1 0.965 0.003  0.004 0.002 4.1883 0.0039 
CY Cas     14.3789 13.006 0.101  0.985 0.010            0.887 0.020  0.021 0.003 5.3735 0.0069 
TX Cyg     14.7101 10.283 0.100  1.136 0.007            0.894 0.020  0.015 0.002 5.2606 0.0048 
UZ Sct     14.7482 12.444 0.029  0.996 0.009  38.2  0.1 0.933 0.006 -0.006 0.002 4.0855 0.0036 
RW Cas     14.7917 12.269 0.013  0.353 0.005 -71.6  0.1 0.897 0.002 -0.014 0.002 5.3241 0.0043 
VW Cen     15.0374 12.771 0.012  0.450 0.003 -29.9  0.1 0.893 0.002 -0.026 0.002 5.3053 0.0044 
CH Cas     15.0885 12.194 0.072  0.999 0.009 -55.9  0.5 0.840 0.014  0.031 0.002 4.9112 0.0051 
SZ Cyg     15.1103 11.857 0.017  0.545 0.005 -11.2  0.1 0.932 0.003 -0.024 0.002 4.4713 0.0041 
SV Mon     15.2334 11.899 0.011  0.194 0.004  27.6  0.0 0.906 0.002 -0.011 0.002 5.3500 0.0047 
AV Sgr     15.4107 11.376 0.041  1.202 0.009  17.9  0.4 0.868 0.008 -0.017 0.002 5.6320 0.0052 
ER Aur     15.6983 14.738 0.101  0.637 0.009            0.914 0.020  0.069 0.002 2.9403 0.0028 
XX Car     15.7097 12.297 0.010  0.320 0.004 -11.4  0.0 0.811 0.002  0.005 0.002 5.7070 0.0040 
V470 Sco   16.2611 10.445 0.069  1.556 0.010  -3.4  0.5 0.883 0.014  0.022 0.003 4.5236 0.0045 
X Cyg      16.3860  9.929 0.009  0.192 0.003   7.7  0.0 0.923 0.002 -0.026 0.002 5.4327 0.0040 
RW Cam     16.4154 11.713 0.077  0.792 0.006 -25.0  0.7 0.997 0.015  0.061 0.002 3.6379 0.0029 
XZ Car     16.6523 11.720 0.011  0.318 0.004   1.5  0.0 0.917 0.002 -0.023 0.002 5.4409 0.0040 
CD Cyg     17.0742 11.844 0.011  0.439 0.004 -12.5  0.1 0.936 0.002 -0.019 0.002 5.8261 0.0043 
TX Cen     17.0971 12.816 0.016  0.805 0.006 -51.6  0.1 1.060 0.003 -0.020 0.002 5.4023 0.0042 
Y Oph      17.1254  8.143 0.014  0.594 0.004  -7.2  0.0 0.792 0.003  0.011 0.002 2.5844 0.0014 
SZ Aql     17.1395 11.187 0.015  0.480 0.003   7.0  0.1 0.925 0.003 -0.031 0.002 5.8809 0.0043 
AA Ser     17.1421 12.265 0.074  1.207 0.010 -45.4  0.6 0.961 0.015 -0.052 0.003 4.3670 0.0041 
QY Cen     17.7518 12.278 0.039  1.059 0.008 -59.0  0.3 0.959 0.008 -0.054 0.002 5.2747 0.0056 
CP Cep     17.8636 13.054 0.019  0.675 0.009 -40.7  0.1 1.029 0.003 -0.025 0.002 3.9504 0.0035 
YZ Car     18.1653 12.289 0.100  0.371 0.004            0.958 0.020  0.011 0.002 4.0286 0.0028 
YZ Aur     18.1927 13.694 0.018  0.714 0.009 -12.1  0.1 1.075 0.003  0.034 0.002 4.1407 0.0036 
RU Sct     19.7041 11.233 0.013  0.843 0.005  -4.9  0.1 0.959 0.002 -0.011 0.002 5.3616 0.0044 
KX Cyg     20.0539 11.718 0.101  1.538 0.012            0.988 0.020  0.001 0.003 5.3064 0.0054 
VX Cyg     20.1333 12.342 0.017  0.833 0.007 -16.4  0.1 1.042 0.003 -0.006 0.002 4.9277 0.0047 
RY Sco     20.3209 10.154 0.013  0.725 0.004 -18.3  0.0 0.896 0.002  0.015 0.002 3.9600 0.0030 
RZ Vel     20.3991 10.701 0.009  0.292 0.003  24.9  0.0 0.975 0.002 -0.017 0.002 6.2352 0.0050 
V340 Ara   20.8092 12.845 0.041  0.367 0.006 -83.3  0.3 1.000 0.008 -0.081 0.002 5.7942 0.0050 
IY Cyg     21.7599 14.341 0.101  1.234 0.013            1.013 0.020  0.027 0.003 5.8267 0.0060 
WZ Sgr     21.8508 11.070 0.009  0.441 0.003 -17.9  0.0 1.010 0.002 -0.036 0.002 5.7456 0.0039 
BM Per     22.9565 12.271 0.020  0.825 0.008 -43.1  0.1 1.032 0.004 -0.037 0.002 6.3738 0.0054 
WZ Car     23.0159 12.825 0.009  0.390 0.003 -15.1  0.0 0.992 0.001 -0.003 0.002 6.6248 0.0046 
VZ Pup     23.1746 13.150 0.009  0.412 0.003  63.0  0.0 0.981 0.002  0.005 0.002 6.4050 0.0044 
SW Vel     23.4281 11.812 0.009  0.342 0.004  22.7  0.0 1.005 0.002 -0.010 0.002 6.5808 0.0047 
X Pup      25.9674 12.581 0.015  0.420 0.003  65.6  0.2 1.123 0.003 -0.008 0.002 6.8403 0.0052 
T Mon      27.0299 10.451 0.008  0.173 0.003  22.7  0.0 1.085 0.001 -0.034 0.002 5.6955 0.0035 
RY Vel     28.1238 11.421 0.012  0.551 0.004 -10.4  0.0 0.994 0.002 -0.000 0.002 5.2871 0.0046 
KQ Sco     28.6915 11.813 0.014  0.839 0.005 -24.1  0.1 1.123 0.002 -0.057 0.002 5.5869 0.0052 
AQ Pup     30.1060 12.217 0.009  0.430 0.004  56.9  0.0 1.097 0.002 -0.032 0.002 6.8331 0.0051 
V609 Cyg   31.0806 12.621 0.101  1.068 0.008            1.121 0.020 -0.029 0.002 6.5599 0.0055 
V396 Cyg   33.2482 11.974 0.101  1.717 0.011            1.141 0.020  0.049 0.003 5.2302 0.0042 
EZ Vel     34.5507 14.931 0.043  0.884 0.007  94.7  0.3 1.143 0.009 -0.017 0.002 6.0125 0.0053 
{ell} Car  35.5466  8.291 0.009  0.115 0.003   2.5  0.0 1.164 0.002 -0.059 0.002 4.5772 0.0029 
U Car      38.8210 10.570 0.009  0.234 0.003   2.1  0.0 1.119 0.002 -0.035 0.002 6.4117 0.0050 
V1467 Cyg  48.5054 14.246 0.101  1.571 0.010            1.256 0.020 -0.017 0.003 5.5179 0.0049 


Title: A Global Physical Model for Cepheids 
Authors: Pejcha O., Kochanek C.S. 
Table: LMC Cepheids
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---     Name    Cepheid name
  12- 18 F7.4   d       Per     Period
  20- 25 F6.3   mag     DM      ? Distance modulus
  27- 31 F5.3   mag   e_DM      ? Uncertainty in DM
  33- 38 F6.3   mag     E(B-V)  The E(B-V) reddening
  40- 44 F5.3   mag   e_E(B-V)  Uncertainty in E(B-V)
  46- 50 F5.1   km/s    <RVel>  ? Mean radial velocity
  52- 55 F4.1   km/s  e_<RVel>  ? Uncertainty in <RVel>
  57- 61 F5.3   [-]     <Rad>   Mean log radius (1)
  63- 67 F5.3   [-]   e_<Rad>   Uncertainty in <Rad>
  69- 74 F6.3   [-]     <Temp>  Mean log temperature (1)
  76- 80 F5.3   [-]   e_<Temp>  Uncertainty in <Temp>
  82- 87 F6.4   ---     A2      Dimensionless amplitude times 10+2 
  89- 94 F6.4   ---   e_A2      Uncertainty in A2
--------------------------------------------------------------------------------
Note (1): With respect to the "mean" Cepheid with radius/temperature.
--------------------------------------------------------------------------------
HV 01016   10.0438 18.480        0.147 0.019            0.761 0.003  0.025 0.006 2.6563 0.0067 
OIII 2562  10.0716 18.479        0.147 0.019            0.788 0.003  0.033 0.006 0.9424 0.0018 
HV 00923   10.2547 18.511        0.144 0.019            0.784 0.002  0.039 0.006 2.3734 0.0030 
OIII 0057  10.3075 18.558        0.150 0.019            0.809 0.003  0.027 0.006 2.0783 0.0033 
HV 02371   10.3479 18.514        0.142 0.019            0.780 0.003  0.046 0.006 3.3251 0.0042 
OIII 0114  10.3727 18.552        0.142 0.019            0.789 0.003  0.048 0.006 2.5954 0.0040 
HV 02277   10.4135 18.533        0.142 0.019            0.798 0.003  0.051 0.006 3.4945 0.0050 
OIII 3284  10.4772 18.447        0.147 0.019            0.774 0.003  0.025 0.006 2.3392 0.0043 
HV 05551   10.4852 18.544        0.093 0.011            0.777 0.001  0.016 0.003 2.0011 0.0033 
HV 13064   10.4872 18.482        0.191 0.019            0.841 0.003 -0.099 0.006 3.0641 0.0056 
OIII 0016  10.5070 18.554        0.169 0.019            0.905 0.003 -0.004 0.006 0.6998 0.0018 
OIII 0978  10.5199 18.517        0.157 0.019            0.840 0.003  0.013 0.006 1.7861 0.0027 
OIII 1784  10.6628 18.492        0.147 0.019            0.777 0.003  0.023 0.006 2.9994 0.0042 
HV 12078   10.6876 18.427        0.088 0.010            0.802 0.001  0.004 0.003 2.0235 0.0030 
OIII 0798  10.7104 18.526        0.145 0.019            0.789 0.003  0.032 0.006 1.7056 0.0023 
HV 12537   10.7923 18.531        0.142 0.019            0.819 0.003  0.053 0.006 3.2753 0.0037 
HV 02280   10.8548 18.525        0.143 0.019            0.801 0.003  0.041 0.006 2.9274 0.0032 
HV 02432   10.9192 18.494        0.247 0.010            0.787 0.002  0.100 0.004 2.9310 0.0037 
HV 02864   10.9853 18.426        0.095 0.006 259.8  0.1 0.791 0.001  0.020 0.002 3.7166 0.0037 
HV 02598   10.9913 18.486        0.138 0.019            0.806 0.003  0.060 0.006 2.1020 0.0020 
HV 00921   11.0905 18.506        0.147 0.019            0.811 0.003  0.030 0.006 2.1498 0.0024 
HV 00999   11.2318 18.461        0.147 0.019            0.823 0.003  0.033 0.006 2.7614 0.0035 
OIII 2911  11.2404 18.456        0.127 0.019            0.756 0.003  0.075 0.006 0.9602 0.0015 
HV 02462   11.2459 18.512        0.150 0.019            0.800 0.003  0.013 0.006 3.7851 0.0054 
HV 12716   11.2554 18.581        0.150 0.019            0.842 0.003  0.028 0.006 3.1213 0.0047 
HV 02585   11.2627 18.486        0.145 0.019            0.797 0.003  0.029 0.006 2.7015 0.0036 
HV 02787   11.4463 18.463        0.138 0.019            0.784 0.003  0.045 0.006 3.7997 0.0049 
HV 05979   11.5317 18.480        0.158 0.019            0.818 0.003 -0.009 0.006 2.1086 0.0025 
HV 00880   11.6710 18.520        0.132 0.019            0.792 0.003  0.067 0.006 3.5703 0.0046 
OIII 3163  11.8367 18.440        0.153 0.019            0.854 0.003  0.015 0.006 2.0637 0.0035 
HV 00905   11.8602 18.514        0.142 0.019            0.826 0.002  0.043 0.006 3.9445 0.0047 
HV 00906   11.9049 18.515        0.148 0.019            0.836 0.003  0.026 0.006 3.4683 0.0044 
HV 02299   12.0652 18.506        0.146 0.019            0.866 0.003  0.042 0.006 3.5988 0.0056 
HV 02815   12.0899 18.460        0.152 0.019            0.831 0.003  0.009 0.006 3.4912 0.0054 
OIII 0716  12.1886 18.528        0.149 0.019            0.820 0.003  0.014 0.006 3.5748 0.0041 
HV 12519   12.1956 18.511        0.145 0.019            0.835 0.003  0.032 0.006 2.9309 0.0041 
OIII 0812  12.1957 18.527        0.146 0.019            0.836 0.003  0.028 0.006 3.7183 0.0043 
HV 00978   12.2634 18.494        0.146 0.019            0.837 0.003  0.029 0.006 2.9271 0.0030 
HV 12475   12.3269 18.544        0.149 0.019            0.831 0.003  0.014 0.006 4.1995 0.0053 
HV 00958   12.3596 18.498        0.149 0.019            0.838 0.003  0.017 0.006 3.4571 0.0033 
OIII 0167  12.5118 18.548        0.144 0.019            0.850 0.003  0.038 0.006 2.7968 0.0043 
HV 00898   12.6206 18.516        0.145 0.019            0.838 0.003  0.029 0.006 3.7199 0.0047 
HV 02285   12.6361 18.524        0.139 0.019            0.823 0.003  0.042 0.006 4.5599 0.0057 
HV 00874   12.6828 18.554        0.089 0.009            0.838 0.001  0.022 0.003 5.0806 0.0061 
HV 02321   12.7218 18.517        0.148 0.019            0.852 0.003  0.021 0.006 4.1784 0.0048 
HV 12839   12.7704 18.497        0.136 0.019            0.823 0.003  0.050 0.006 4.7680 0.0066 
HV 00895   12.9165 18.518        0.136 0.019            0.817 0.003  0.047 0.006 5.1729 0.0056 
HV 02527   12.9494 18.512        0.104 0.007            0.860 0.002  0.005 0.003 4.8937 0.0062 
HV 02260   12.9878 18.524        0.218 0.006            0.807 0.001  0.034 0.002 4.6207 0.0056 
OIII 1862  13.1249 18.496        0.149 0.019            0.843 0.003  0.013 0.006 3.7787 0.0051 
HV 00997   13.1436 18.467        0.211 0.006            0.857 0.001  0.032 0.002 4.7540 0.0070 
HV 00932   13.2834 18.506        0.185 0.010            0.857 0.002  0.058 0.004 5.2969 0.0067 
HV 12656   13.4003 18.478        0.105 0.011            0.873 0.003  0.034 0.004 2.7095 0.0045 
OIII 1539  13.5129 18.505        0.149 0.019            0.877 0.003  0.021 0.006 3.8818 0.0036 
HV 02270   13.6262 18.537        0.208 0.010            0.856 0.002  0.033 0.003 3.7819 0.0037 
HV 02352   13.6307 18.532        0.172 0.007            0.875 0.002  0.053 0.002 3.2582 0.0053 
OIII 3091  13.6406 18.450        0.160 0.019            0.905 0.003 -0.008 0.006 2.3246 0.0035 
HV 01019   13.6597 18.472        0.298 0.009            0.836 0.002  0.081 0.003 2.8520 0.0026 
HV 12724   13.7456 18.563        0.144 0.011            0.880 0.002  0.000 0.004 3.4774 0.0045 
HV 02538   13.8723 18.480        0.003 0.010            0.926 0.002 -0.036 0.004 2.2165 0.0029 
HV 02339   13.8797 18.517        0.226 0.010            0.895 0.002  0.047 0.004 3.5484 0.0048 
HV 00911   13.9089 18.515        0.112 0.010            0.884 0.002  0.017 0.004 4.3635 0.0042 
HV 02463   13.9627 18.497        0.058 0.010            0.909 0.002  0.011 0.004 4.2111 0.0048 
HV 02244   13.9782 18.523        0.519 0.011            0.802 0.003  0.160 0.004 4.4051 0.0051 
HV 02647   14.1904 18.477        0.155 0.019            0.853 0.003 -0.017 0.006 3.1441 0.0037 
HV 05655   14.2121 18.530        0.096 0.009            0.896 0.002 -0.005 0.003 3.9795 0.0050 
HV 01006   14.2165 18.474        0.330 0.011            0.865 0.002  0.074 0.004 4.7891 0.0061 
HV 12505   14.3918 18.534        0.311 0.011            0.857 0.002  0.043 0.004 4.1898 0.0063 
HV 02324   14.4668 18.512        0.194 0.006            0.883 0.001  0.037 0.002 4.1213 0.0054 
HV 00887   14.4891 18.534        0.095 0.009            0.921 0.002  0.019 0.003 4.2407 0.0054 
HV 02282   14.6765 18.541        0.199 0.011            0.896 0.002  0.038 0.004 4.4960 0.0058 
HV 02356   15.1268 18.514        0.141 0.012            0.879 0.002  0.033 0.004 5.0884 0.0059 
HV 02249   15.2123 18.516        0.132 0.019            0.865 0.003  0.055 0.006 5.2482 0.0086 
HV 00933   15.5492 18.500        0.155 0.019            0.894 0.003 -0.014 0.006 5.8634 0.0053 
HV 02262   15.8321 18.546        0.167 0.009            0.948 0.002  0.018 0.003 4.2995 0.0055 
HV 00973   15.8439 18.496        0.144 0.019            0.919 0.003  0.031 0.006 5.4489 0.0048 
HV 12471   15.8613 18.551        0.254 0.006            0.913 0.001  0.016 0.002 3.9790 0.0046 
HV 00892   15.9892 18.522        0.396 0.010            0.849 0.002  0.114 0.004 6.0386 0.0060 
HV 00985   15.9918 18.491        0.153 0.019            0.914 0.002 -0.005 0.006 4.7158 0.0042 
HV 02772   16.1618 18.481        0.351 0.009            0.937 0.001  0.021 0.003 5.8403 0.0064 
HV 02549   16.2184 18.515        0.045 0.005            0.976 0.001  0.012 0.002 4.6755 0.0054 
HV 02273   16.8363 18.509        0.055 0.009            0.879 0.001 -0.002 0.003 4.6856 0.0053 
HV 02580   16.9436 18.452        0.198 0.007            0.938 0.001  0.045 0.002 3.7159 0.0042 
HV 05594   17.2018 18.494        0.142 0.019            0.896 0.003  0.018 0.006 5.0370 0.0062 
HV 00891   17.2116 18.525        0.168 0.011            0.935 0.002  0.053 0.004 5.5215 0.0078 
HV 02261   17.2725 18.547        0.110 0.009            1.071 0.001  0.006 0.003 4.9851 0.0062 
HV 02319   17.4592 18.517        0.047 0.008            0.970 0.001 -0.021 0.003 4.5457 0.0052 
HV 02288   17.5218 18.529        0.146 0.019            0.948 0.003  0.019 0.006 4.9790 0.0064 
HV 02791   17.7945 18.478        0.157 0.019            0.922 0.003 -0.027 0.006 5.1413 0.0053 
HV 00901   18.4696 18.522        0.078 0.012            0.976 0.003 -0.026 0.005 4.8267 0.0066 
HV 12499   18.4865 18.514        0.140 0.019            0.946 0.003  0.031 0.006 2.4702 0.0038 
OIII 1080  18.6617 18.515        0.155 0.019            1.018 0.003  0.007 0.006 4.2241 0.0042 
HV 01005   18.7147 18.469        0.243 0.006            0.917 0.001  0.053 0.002 5.6540 0.0059 
HV 02488   19.1631 18.496        0.150 0.012            0.986 0.002  0.008 0.004 5.1324 0.0047 
HV 02793   19.2186 18.458        0.097 0.005            1.014 0.001 -0.021 0.002 4.5000 0.0051 
U 00011    20.0801 18.500        0.200 0.007            0.980 0.002  0.034 0.002 4.4919 0.0081 
HV 02789   20.3192 18.469        0.139 0.019            0.919 0.003  0.011 0.006 4.4630 0.0060 
OIII 0847  20.6393 18.524        0.151 0.019            0.976 0.003 -0.008 0.006 5.5741 0.0055 
HV 00885   20.7032 18.528        0.367 0.011            1.015 0.002  0.089 0.004 3.9984 0.0055 
HV 00893   21.1169 18.523        0.146 0.005            1.016 0.001  0.009 0.002 5.3500 0.0060 
HV 02292   21.2628 18.528        0.143 0.019            1.009 0.003  0.024 0.006 5.8784 0.0071 
HV 02453   21.6093 18.505        0.147 0.019            1.008 0.003  0.010 0.006 2.5051 0.0034 
HV 02245   22.0882 18.548        0.148 0.019            0.982 0.003 -0.006 0.006 4.5856 0.0058 
HV 02291   22.3170 18.524        0.020 0.010            1.055 0.002 -0.047 0.004 5.1448 0.0054 
OIII 0079  22.5436 18.557        0.147 0.019            1.002 0.003  0.001 0.006 5.7966 0.0072 
HV 00876   22.7149 18.519        0.032 0.006            1.057 0.001 -0.016 0.002 5.8064 0.0066 
HV 00984   23.0499 18.485        0.160 0.019            1.087 0.002 -0.013 0.006 4.7617 0.0039 
HV 02755   23.1090 18.469        0.164 0.019            1.034 0.003 -0.048 0.006 3.3897 0.0048 
HV 00878   23.3076 18.546        0.146 0.016            1.034 0.004  0.032 0.006 6.4114 0.0116 
HV 00886   23.9814 18.497        0.103 0.004            1.081 0.001  0.015 0.002 6.7130 0.0059 
HV 01013   24.1324 18.452        0.167 0.004            1.074 0.001 -0.006 0.002 4.9578 0.0055 
HV 01003   24.3504 18.467        0.099 0.004            1.071 0.001  0.027 0.002 5.7612 0.0056 
HV 00889   25.8025 18.525        0.136 0.004            1.106 0.001 -0.008 0.002 4.8431 0.0047 
HV 12815   26.1142 18.448        0.135 0.003 289.2  0.1 1.104 0.001 -0.002 0.002 6.2955 0.0046 
HV 00902   26.3441 18.535        0.036 0.004            1.101 0.001  0.003 0.002 6.4356 0.0069 
HV 01023   26.5551 18.444        0.115 0.005            1.074 0.001 -0.015 0.002 5.9098 0.0083 
HV 02251   27.9009 18.505        0.122 0.005            1.121 0.001  0.014 0.002 7.0488 0.0108 
HV 02540   28.1037 18.497        0.139 0.019            1.046 0.003  0.014 0.006 7.3314 0.0097 
HV 00934   28.1934 18.486        0.201 0.013            1.117 0.003 -0.027 0.003 6.1843 0.0132 
HV 08036   28.3740 18.570        0.081 0.006            1.115 0.002 -0.017 0.002 7.0218 0.0118 
HV 00904   30.4018 18.515        0.229 0.010            1.101 0.002  0.033 0.003 6.5932 0.0069 
HV 00875   30.4136 18.542        0.100 0.005            1.118 0.001  0.031 0.002 3.1626 0.0060 
HV 01002   30.4761 18.446        0.070 0.004            1.139 0.001  0.010 0.002 6.5630 0.0059 
HV 00899   31.0511 18.519        0.043 0.005 272.3  0.1 1.142 0.001 -0.028 0.002 6.9025 0.0050 
HV 00882   31.7907 18.538        0.175 0.004            1.135 0.001  0.011 0.002 6.2635 0.0082 
HV 00873   34.4359 18.562        0.065 0.005            1.204 0.001 -0.018 0.002 5.7279 0.0095 
HV 00881   35.7411 18.549        0.054 0.005            1.193 0.001 -0.019 0.002 6.2447 0.0079 
HV 02294   36.5447 18.496        0.097 0.003            1.218 0.001  0.008 0.002 6.3331 0.0050 
HV 00879   36.8299 18.540        0.117 0.004 252.7  0.0 1.192 0.001 -0.022 0.002 6.2112 0.0046 
HV 00909   37.5563 18.532        0.036 0.004 237.6  0.0 1.194 0.001  0.002 0.002 5.2002 0.0037 
HV 02338   42.1904 18.546        0.052 0.004 244.4  0.0 1.260 0.001 -0.020 0.002 6.2748 0.0045 
HV 00877   45.1563 18.526        0.087 0.004            1.254 0.001 -0.053 0.002 3.8424 0.0035 
HV 00953   48.0796 18.475        0.108 0.004            1.303 0.001  0.010 0.002 5.4350 0.0052 
HV 02369   48.4003 18.487        0.161 0.003            1.293 0.001  0.000 0.002 6.2752 0.0059 
HV 02827   78.8038 18.432        0.108 0.003 301.5  0.1 1.427 0.001 -0.042 0.002 3.9088 0.0040 
HV 05497   99.6143 18.512        0.065 0.004 287.2  0.1 1.523 0.001 -0.053 0.002 3.6828 0.0069 


Title: A Global Physical Model for Cepheids 
Authors: Pejcha O., Kochanek C.S. 
Table: SMC Cepheids
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---     Name    Cepheid name
  12- 18 F7.4   d       Per     Period
  20- 25 F6.3   mag     DM      Distance modulus
  27- 31 F5.3   mag   e_DM      Uncertainty in DM
  33- 38 F6.3   mag     E(B-V)  The E(B-V) reddening
  40- 44 F5.3   mag   e_E(B-V)  Uncertainty in E(B-V)
  46- 50 F5.1   km/s    <RVel>  ? Mean radial velocity
  52- 55 F4.1   km/s  e_<RVel>  ? Uncertainty in <RVel>
  57- 61 F5.3   [-]     <Rad>   Mean log radius (1)
  63- 67 F5.3   [-]   e_<Rad>   Uncertainty in <Rad>
  69- 74 F6.3   [-]     <Temp>  Mean log temperature (1)
  76- 80 F5.3   [-]   e_<Temp>  Uncertainty in <Temp>
  82- 87 F6.4   ---     A2      Dimensionless amplitude times 10+2 
  89- 94 F6.4   ---   e_A2      Uncertainty in A2
--------------------------------------------------------------------------------
Note (1): With respect to the "mean" Cepheid with radius/temperature.
--------------------------------------------------------------------------------
HV 06320   10.0998 19.017 0.071  0.148 0.015            0.757 0.014  0.078 0.004 3.7284 0.0095 
HV 02063   11.1663 18.881 0.071  0.167 0.007            0.815 0.014  0.055 0.002 2.8573 0.0033 
HV 02017   11.4091 18.870 0.071  0.175 0.007            0.823 0.014  0.060 0.002 3.0375 0.0030 
HV 01610   11.6431 18.944 0.071  0.171 0.009            0.814 0.014  0.070 0.003 3.7982 0.0038 
HV 00856   12.1557 19.038 0.071  0.273 0.008            0.809 0.014  0.081 0.003 3.6536 0.0043 
HV 01365   12.4127 19.483 0.016  0.231 0.005 126.8  0.1 0.885 0.003  0.070 0.002 3.3213 0.0026 
HV 02227   12.4663 18.866 0.071  0.201 0.010            0.851 0.014  0.048 0.003 3.3765 0.0036 
HV 02230   12.5294 18.823 0.071  0.218 0.010            0.861 0.014  0.051 0.003 3.0924 0.0067 
HV 02052   12.5778 18.858 0.071  0.084 0.008            0.855 0.014  0.058 0.003 3.8876 0.0045 
HV 01744   12.6237 18.925 0.071  0.135 0.009 141.9  5.8 0.842 0.014  0.061 0.003 4.0334 0.0046 
HV 01873   12.9396 19.026 0.071  0.185 0.007            0.830 0.014  0.060 0.002 4.4509 0.0041 
HV 02225   13.1477 18.877 0.071  0.119 0.014            0.865 0.014  0.024 0.004 3.5367 0.0095 
HV 02202   13.1921 18.852 0.071  0.227 0.008            0.871 0.014  0.073 0.002 3.7139 0.0051 
HV 00827   13.4642 18.935 0.071  0.186 0.006            0.861 0.014  0.072 0.002 3.6416 0.0031 
HV 02189   13.4703 18.989 0.071  0.360 0.022            0.850 0.014  0.114 0.007 3.5912 0.0039 
HV 01326   13.7250 19.041 0.071  0.169 0.009            0.845 0.014  0.049 0.003 3.4243 0.0033 
HV 01335   14.3814 19.079 0.071  0.243 0.009            0.852 0.014  0.076 0.003 3.5012 0.0039 
HV 02088   14.5796 18.955 0.071  0.208 0.008            0.881 0.014  0.052 0.002 4.4474 0.0053 
HV 00843   14.7136 18.927 0.071  0.120 0.009 166.8  5.8 0.888 0.014  0.002 0.003 4.1825 0.0037 
HV 02233   15.1677 18.807 0.071  0.271 0.016            0.922 0.014  0.102 0.004 5.0158 0.0141 
HV 01442   15.2886 18.964 0.071  0.232 0.006 130.0  7.1 0.893 0.014  0.046 0.002 4.4427 0.0041 
HV 01560   15.5099 18.845 0.071 -0.023 0.007 109.4  5.0 0.921 0.014 -0.034 0.002 4.2721 0.0035 
HV 01482   15.8233 18.996 0.071  0.286 0.007 137.0  7.1 0.897 0.014  0.060 0.002 4.8315 0.0040 
HV 01328   15.8372 18.985 0.071  0.115 0.006            0.900 0.014  0.069 0.002 3.3624 0.0032 
HV 00854   15.9594 18.948 0.071  0.119 0.008            0.909 0.014  0.049 0.003 5.0430 0.0046 
HV 01787   16.1929 18.919 0.071  0.202 0.010 166.1  5.8 0.920 0.014  0.060 0.003 4.6634 0.0050 
HV 01954   16.6948 18.842 0.071  0.230 0.004            0.944 0.014  0.083 0.002 3.4538 0.0027 
HV 00822   16.7420 18.953 0.071  0.114 0.006            0.923 0.014  0.023 0.002 5.2660 0.0040 
HV 01925   17.1997 19.051 0.071  0.064 0.006            0.911 0.014  0.061 0.002 3.3039 0.0030 
HV 01342   17.9409 19.037 0.071  0.119 0.004            0.927 0.014  0.059 0.002 2.2636 0.0018 
HV 01884   18.1102 18.919 0.071  0.065 0.007 160.8  5.8 0.952 0.014  0.002 0.002 3.9278 0.0032 
HV 00817   18.9004 18.899 0.071  0.174 0.005            0.970 0.014  0.069 0.002 4.1861 0.0033 
HV 01543   20.4547 19.029 0.071  0.334 0.007 172.6  7.1 0.969 0.014  0.060 0.002 4.8772 0.0043 
HV 11211   21.3856 18.778 0.071  0.149 0.007            1.032 0.014  0.031 0.002 4.9987 0.0073 
HV 01522   22.1495 19.032 0.071  0.130 0.006 162.8 10.0 0.992 0.014  0.017 0.002 5.1628 0.0044 
HV 02209   22.6431 18.827 0.071  0.137 0.004            1.040 0.014  0.054 0.002 3.2634 0.0030 
HV 01430   23.9688 19.073 0.071  0.195 0.008 126.8  7.1 1.008 0.014  0.039 0.003 5.5388 0.0044 
HV 02205   25.4280 18.880 0.071  0.231 0.009            1.064 0.014  0.030 0.003 5.2193 0.0057 
HV 00847   27.0773 18.980 0.071  0.210 0.005            1.063 0.014  0.042 0.002 5.3974 0.0042 
HV 00819   28.4428 18.974 0.071  0.235 0.005            1.079 0.014  0.030 0.002 5.9630 0.0058 
HV 00863   28.9732 18.829 0.071  0.210 0.007            1.114 0.014  0.054 0.002 6.7360 0.0116 
HV 01451   30.0729 18.871 0.071  0.145 0.006 138.1  7.1 1.118 0.014 -0.009 0.002 4.7977 0.0037 
HV 00823   31.9260 18.837 0.071  0.127 0.004            1.142 0.014 -0.004 0.002 5.4921 0.0046 
HV 01636   32.7350 19.149 0.071  0.809 0.011            1.087 0.014  0.200 0.003 4.7947 0.0041 
HV 00840   33.0323 18.913 0.071  0.112 0.005 164.1  5.8 1.137 0.014  0.010 0.002 6.5207 0.0054 
HV 00865   33.3617 18.860 0.071  0.217 0.007            1.150 0.014  0.063 0.002 5.7490 0.0095 
HV 02064   33.6635 18.961 0.071  0.150 0.004            1.133 0.014  0.013 0.002 5.3226 0.0042 
HV 02231   36.6861 18.866 0.071  0.166 0.008            1.178 0.014  0.008 0.003 5.1925 0.0074 
HV 11182   39.1905 18.942 0.071  0.137 0.004 146.0  5.8 1.183 0.014 -0.007 0.002 3.8103 0.0036 
HV 02195   41.8100 18.877 0.071  0.076 0.004            1.215 0.014  0.014 0.002 4.6342 0.0042 
HV 01877   49.7343 18.922 0.071  0.330 0.005 201.1  5.8 1.259 0.014  0.050 0.002 4.1826 0.0044 
HV 00824   65.8331 19.102 0.021  0.165 0.004 139.6  0.1 1.400 0.004  0.031 0.002 5.6361 0.0100 
HV 11157   69.0304 18.937 0.071  0.152 0.004            1.355 0.014 -0.009 0.002 2.6402 0.0039 


